Projected Off-Policy Q-Learning (POP-QL) for Stabilizing Offline Reinforcement Learning

A key problem in off-policy Reinforcement Learning (RL) is the mismatch, or distribution shift, between the dataset and the distribution over states and actions visited by the learned policy. This problem is exacerbated in the fully offline setting. The main approach to correct this shift has been through importance sampling, which leads to high-variance gradients. Other approaches, such as conservatism or behavior-regularization, regularize the policy at the cost of performance. In this paper, we propose a new approach for stable off-policy Q-Learning. Our method, Projected Off-Policy Q-Learning (POP-QL), is a novel actor-critic algorithm that simultaneously reweights off-policy samples and constrains the policy to prevent divergence and reduce value-approximation error. In our experiments, POP-QL not only shows competitive performance on standard benchmarks, but also out-performs competing methods in tasks where the data-collection policy is significantly sub-optimal.

==> qval_err.dat <==
i	log_error_pop	log_error_naive	delta_eig
0	2.7733	6.8810	0.0679
1	-0.3941	3.1958	0.1198
2	-0.3046	-0.3402	-0.0007
3	-2.8195	-1.0657	0.0722
4	3.0458	3.0874	-0.0004
5	-4.1974	-4.1116	0.0092
6	3.6965	3.6967	0.0019
7	5.5571	4.6849	0.1172
8	-2.0123	-2.0274	0.0005
9	0.9342	0.9197	0.0011
10	1.9741	2.5203	0.2260
11	-1.5782	-1.0639	0.1232
12	-3.6701	-3.8191	0.0045
13	0.0266	-0.0432	0.0490
14	-3.9062	1.0618	0.0823
15	2.5759	3.9176	0.0059
16	2.4321	1.8019	0.1036
17	-0.7267	-0.7108	-0.0016
18	-3.3895	-1.9863	0.4330
19	-1.3446	-1.3071	-0.0025
20	4.7846	5.8717	0.0285
21	-3.5586	-2.1846	0.2699
22	-4.2758	-4.3355	0.0059
23	1.4509	2.9725	0.3156
24	1.0147	6.2330	0.2900
25	0.3693	0.9279	0.1846
26	5.1471	5.7745	0.1053
27	1.1938	0.8383	0.1479
28	-1.9373	3.9076	0.0856
29	2.5840	2.8402	0.0329
30	-2.4395	-1.0955	0.2318
31	0.8367	1.7477	0.0666
32	-0.4585	2.7792	0.0782
33	1.1105	0.9774	0.0015
34	-2.5600	-2.4561	0.3045
35	-1.6058	0.1728	0.0731
36	1.8687	2.0163	0.0005
37	-1.4366	-2.8966	0.2182
38	1.3034	2.7989	0.0383
39	-0.5381	-0.5391	0.0002
40	2.1810	2.3219	0.0207
41	14.3101	14.3530	0.0004
42	-0.0375	-0.1630	0.0052
43	0.3150	2.3541	0.0146
44	-1.5520	-1.4294	0.0026
45	2.4098	3.7590	0.0696
46	0.8309	3.7416	0.0793
47	0.1971	0.2566	0.0012
48	0.9803	2.9427	0.0391
49	1.1273	0.8325	-0.0548

